Enhancing Software Supply Chain Security Through STRIDE-Based Threat Modelling of CI/CD Pipelines

With the increasing adoption of Continuous Integration and Continuous Deployment pipelines, securing software supply chains has become a critical challenge for modern DevOps teams. This study addresses these challenges by applying a structured threat modeling approach to identify and mitigate risks throughout the CI/CD lifecycle. By modeling a representative pipeline architecture incorporating tools such as GitHub, Jenkins, Docker, and Kubernetes and applying the STRIDE framework, we systematically analyze vulnerabilities at each stage, from source code management to deployment. Threats are documented and mapped to comprehensive security controls drawn from standards like NIST SP 800-218, OWASP Top 10 CI/CD risks, and the SLSA framework. Controls are further evaluated against SLSA maturity levels to assess improvements in trust and provenance. To operationalize these findings, the study outlines a practical security toolchain integration strategy grounded in Security as Code and Shift Left-Shield Right principles, enabling automated, enforceable security across the pipeline. This approach provides a pragmatic roadmap for enhancing CI/CD pipeline security against evolving software supply chain threats.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

